Towards Full Automated Drive in Urban Environments: A Demonstration in GoMentum Station, California

Each year, millions of motor vehicle traffic accidents all over the world cause a large number of fatalities, injuries and significant material loss. Automated Driving (AD) has potential to drastically reduce such accidents. In this work, we focus on the technical challenges that arise from AD in urban environments. We present the overall architecture of an AD system and describe in detail the perception and planning modules. The AD system, built on a modified Acura RLX, was demonstrated in a course in GoMentum Station in California. We demonstrated autonomous handling of 4 scenarios: traffic lights, cross-traffic at intersections, construction zones and pedestrians. The AD vehicle displayed safe behavior and performed consistently in repeated demonstrations with slight variations in conditions. Overall, we completed 44 runs, encompassing 110km of automated driving with only 3 cases where the driver intervened the control of the vehicle, mostly due to error in GPS positioning. Our demonstration showed that robust and consistent behavior in urban scenarios is possible, yet more investigation is necessary for full scale roll-out on public roads.

==> drafts/route_planning_and_vehicle_tracking_draft.txt <==
Vehicle Tracking
The vehicle tracking module uses particle filter[4] and radar to track cross traffic. If a crossing vehicle is tracked, TTC module will calculate the time to collision of the vehicle, which is then used by behavioral level to determine if it is safe to turn right at the intersection. In this module, a state machine is used to improve the tracking performance. Basically there are 5 states in the tracker, i.e.,?created, untracked, tracked, estimated, dead.?The tracker is created by the tracker manager. If the tracking quality is good, it will then go to?tracked?state, otherwise it's in the?untracked?state. If there's occlusion or missing frames in the radar data, it goes to the?estimated state. And only?tracked?and?estimated?state output the tracking result. If there is no valid data for a specific period, it goes to the?dead?state and finally gets kill by the manager.


Route Planning
A HD map is used in this system. The HD map includes different layers of map information, such as lane center lines, road edges, cross walk zones, stop lines, etc. Different layers are used for different purposes. For example, the lane center lines are mainly used for navigating the vehicle. The road edges are used to filter out obstacles off the road. The stop line is used to trigger the stop event. After the map is loaded into the memory, we create directed graphs which consist of lane center lines. Then, we employed A* search algorithm to search for a feasible route for a given start and goal position. And finally the route planning module publishes this global path to all other modules. Such a global path has index and 3D coordinate on each point. Both index and 3D coordinate are used to locate the vehicle in the HD map and trigger corresponding events.

Trajectory Planning
The trajectory planning module consists of three sub-modules, path planner, velocity planner, and motion evaluator. These modules run at 10 Hz and produce steering and velocity commands for the low level controller.

Path planner
The path planner uses similar method described in [1] to generate several parallel paths around the main center path. After the offset paths are generated and navigation starts, path planner uses pure pursuit algorithm[2] to constantly correct the ego vehicle motion according to the current pose. It first uses a look ahead distance to query a point on the center path in front of the vehicle. And then it finds the corresponding points on the parallel paths and generates the steering commands toward these points. In this process, we assume constant speed to simplify the calculation because the planner plans new motion at 10Hz, in which case the error caused by the speed inaccuracy would be corrected soon. At the end of the planning, it sends the planned paths and steering commands to the motion evaluator to determine the best steering command. It also keeps track of the vehicle on the global path and publishes the current indexes and look ahead indexes, which are used by behaviour layer to trigger events and determine state.

Motion evaluator
The motion evaluator¡¯s job is to check all the paths planned by the path planner against obstacles and select the best path to execute. The motion evaluator is agnostic of obstacle types and only handles static obstacles, which are pre-processed as polygons by other modules. After receiving the planned paths and obstacle polygons, motion evaluator generates the polygon of the areas driven by the vehicle using the vehicle model for each path and calculate the collision area with all obstacle polygons. The collision area is then used as a score to evaluate a path. Higher score means low collision possibility or no collision and lower score means high collision possibility. The motion evaluator always prefer the center path if there is no obstacle blocking it and always prefer the minimal effort to avoid the obstacle. After the evaluation is done, this module also calculates the minimal distance between the vehicle and all the obstacles in front of it as well as the number of collided paths. These information are necessary for the velocity planner described in the next section.

Velocity planner
The velocity planner is responsible for generating a smooth speed profile to achieve a goal position and keep passengers comfortable at the same time. Once the route planner publishes the global path, the velocity planner receives it and generates dynamic speed limit from legal limits and road curvature for each way point. This module is the last one that runs in trajectory planning because it needs the index of the vehicle in the path and the collision status to determine the speed. During the navigation stage, velocity planner monitor the vehicle speed and make sure it is always below the dynamic speed limit. On top of that the velocity planner plans a speed profile for look ahead distance, obstacle, and sub-goals from behaviour level using S-Curve algorithm[3]. The velocity planner plans for these three targets at the same time and chooses the one that is closest to the vehicle or has the lowest profile because the speed profile should always satisfy all these targets and not overshoot.

[1] Junior
[2] implementation of the pure pursuit path tracking algorithm
[3] ...
[4] ...

